Closed-Loop Aware Planning via Imitation-Free Speed Scoring for End-to-End Autonomous Driving

End-to-end autonomous driving has predominantly relied on open-loop imitation learning for training, which presents two limitations. First, expert demonstrations show only one behavior per scenario, so the model cannot learn alternative valid behaviors and, in turn, cannot adapt to user-specified preferences at test time. Second, noise or ambiguity in these demonstrations can produce inconsistent, unreliable supervision for the end-to-end models. Driving is inherently multi-modal: multiple different behaviors can be valid responses to the same scene, and this diversity arises largely from speed rather than path. We introduce a planning paradigm that learns the path through imitation while scoring a set of candidate speeds across multiple criteria with a learned function supervised by physically grounded safety constraints. We realize this paradigm as Closed-Loop Aware Planning for Autonomous Driving (CLAP-AD), a plug-in planning head that integrates with existing end-to-end driving models and, to our knowledge, is the first to enable explicit test-time control over their speed selection without speed-conditioned training. On Bench2Drive-Speed, CLAP-AD sets a new state of the art Speed-Adherence Score of 82.53, topping TFv6, the strongest baseline on this metric, by 12.9 points while retaining strong closed-loop driving performance. On Bench2Drive, it improves driving score by +28.5 and +32.7 over UniAD and VAD, and on NAVSIM v2, built on real-world driving data, EPDMS by +6.1 over its backbone. Project page: https://clap-ad.github.io

==> images/expert_speed_plot/tikz_data/pdm_lite_mean_std.dat <==
distance mean lower upper
0.0000 5.1102 5.1102 5.1102
1.0000 11.0213 11.0213 11.0213
2.0000 16.7686 16.7686 16.7686
3.0000 20.8901 20.8901 20.8901
4.0000 24.0906 24.0906 24.0906
5.0000 26.0564 26.0564 26.0564
6.0000 25.8927 25.8927 25.8927
7.0000 24.2366 24.2366 24.2366
8.0000 22.3393 22.3393 22.3393
9.0000 21.5279 21.5279 21.5279
10.0000 22.3513 22.3513 22.3513
11.0000 23.6265 23.6265 23.6265
12.0000 22.3902 22.3902 22.3902
13.0000 16.5956 16.5956 16.5956
14.0000 10.5492 10.5492 10.5492
15.0000 10.5978 10.5978 10.5978
16.0000 14.2749 14.2749 14.2749
17.0000 16.8248 16.8248 16.8248
18.0000 18.3157 18.3157 18.3157
19.0000 20.1239 20.1239 20.1239
20.0000 22.5592 22.5592 22.5592
21.0000 24.6369 24.6369 24.6369
22.0000 25.1783 25.1783 25.1783
23.0000 24.1599 24.1599 24.1599
24.0000 21.1479 21.1479 21.1479
25.0000 16.7934 16.7934 16.7934
26.0000 15.2367 15.2367 15.2367
27.0000 17.2592 17.2592 17.2592
28.0000 19.9187 19.9187 19.9187
29.0000 22.8014 22.8014 22.8014
30.0000 26.1083 26.1083 26.1083
31.0000 28.6384 28.6384 28.6384
32.0000 29.4580 29.4580 29.4580
33.0000 28.8712 28.8712 28.8712
34.0000 27.9086 27.9086 27.9086
35.0000 27.4361 27.4361 27.4361
36.0000 27.7079 27.7079 27.7079
37.0000 28.2257 28.2257 28.2257
38.0000 28.3219 28.3219 28.3219
39.0000 27.9511 27.9511 27.9511
40.0000 27.5679 27.5679 27.5679
41.0000 27.5219 27.5219 27.5219
42.0000 27.6430 27.6430 27.6430
43.0000 27.3135 27.3135 27.3135
44.0000 25.9234 25.9234 25.9234
45.0000 23.4504 23.4504 23.4504
46.0000 20.8927 20.8927 20.8927
47.0000 19.9660 19.9660 19.9660
48.0000 21.7730 21.7730 21.7730
49.0000 25.5508 25.5508 25.5508
50.0000 28.7568 28.7568 28.7568
51.0000 29.7705 29.7705 29.7705
52.0000 29.1736 29.1736 29.1736
53.0000 28.3369 28.3369 28.3369
54.0000 28.0901 28.0901 28.0901
55.0000 28.4649 28.4649 28.4649
56.0000 28.8896 28.8896 28.8896
57.0000 28.9196 28.9196 28.9196
58.0000 28.5737 28.5737 28.5737
59.0000 27.9433 27.9433 27.9433
60.0000 26.8222 26.8222 26.8222
61.0000 24.9015 24.9015 24.9015
62.0000 22.4946 22.4946 22.4946
63.0000 20.8691 20.8691 20.8691
64.0000 21.2670 21.2670 21.2670
65.0000 23.5959 23.5959 23.5959
66.0000 25.7853 25.7853 25.7853
67.0000 25.9907 25.9907 25.9907
68.0000 25.2688 25.2688 25.2688
69.0000 25.3943 25.3943 25.3943
70.0000 26.6006 26.6006 26.6006
71.0000 28.3810 28.3810 28.3810
72.0000 30.1728 30.1728 30.1728
73.0000 30.8725 30.8725 30.8725
74.0000 30.1697 30.1697 30.1697
75.0000 28.5757 28.5757 28.5757
76.0000 26.2273 26.2273 26.2273
77.0000 23.8992 23.8992 23.8992
78.0000 23.0009 23.0009 23.0009
79.0000 23.8154 23.8154 23.8154
80.0000 25.0183 25.0183 25.0183
81.0000 25.1316 25.1316 25.1316
82.0000 23.9668 23.9668 23.9668
83.0000 22.0264 22.0264 22.0264
84.0000 20.0345 20.0345 20.0345
85.0000 18.9805 18.9805 18.9805
86.0000 19.6696 19.6696 19.6696
87.0000 22.1613 22.1613 22.1613
88.0000 24.6028 24.6028 24.6028
89.0000 25.1660 25.1660 25.1660
90.0000 24.4617 24.4617 24.4617


==> images/expert_speed_plot/tikz_data/think2drive_mean_std.dat <==
distance mean lower upper
0.0000 2.8951 2.6520 3.1383
1.0000 6.2185 5.8002 6.6368
2.0000 10.0301 9.4508 10.6095
3.0000 12.9383 12.0651 13.8116
4.0000 14.6343 13.5470 15.7215
5.0000 15.6819 14.8228 16.5411
6.0000 16.5195 16.0711 16.9679
7.0000 17.3710 17.1133 17.6287
8.0000 18.1726 18.0180 18.3271
9.0000 18.9294 18.4508 19.4080
10.0000 19.8897 18.8179 20.9616
11.0000 20.9476 19.1670 22.7282
12.0000 21.7089 19.3155 24.1022
13.0000 22.1055 19.5682 24.6427
14.0000 22.6569 20.3219 24.9920
15.0000 23.7414 21.7732 25.7096
16.0000 24.9957 23.3185 26.6730
17.0000 25.7816 23.9589 27.6043
18.0000 25.9782 23.7267 28.2298
19.0000 25.6929 23.1855 28.2004
20.0000 24.8803 22.3659 27.3947
21.0000 23.3115 20.6947 25.9283
22.0000 20.8304 17.6968 23.9641
23.0000 17.6403 13.7844 21.4961
24.0000 14.1644 9.9633 18.3655
25.0000 10.8801 6.8818 14.8783
26.0000 8.1290 4.8488 11.4092
27.0000 6.1971 3.8942 8.5000
28.0000 5.5299 3.9118 7.1480
29.0000 5.8243 4.8016 6.8471
30.0000 6.1241 5.6231 6.6250
31.0000 6.1130 5.0284 7.1976
32.0000 5.7870 4.4911 7.0829
33.0000 4.9061 4.2900 5.5221
34.0000 4.2317 4.0777 4.3858
35.0000 5.1108 4.0916 6.1300
36.0000 7.8649 6.0253 9.7045
37.0000 11.3218 9.5151 13.1285
38.0000 14.1106 12.9919 15.2293
39.0000 15.8198 14.7899 16.8498
40.0000 16.6837 15.4409 17.9266
41.0000 16.7595 15.4486 18.0705
42.0000 16.3465 14.6291 18.0639
43.0000 16.0061 13.4498 18.5625
44.0000 15.7511 12.1384 19.3638
45.0000 15.6155 11.3832 19.8478
46.0000 15.8512 11.8699 19.8326
47.0000 16.3208 13.5756 19.0660
48.0000 16.7270 15.8619 17.5920
49.0000 16.9339 16.1648 17.7030
50.0000 16.9712 15.4751 18.4672
51.0000 17.1761 15.8015 18.5507
52.0000 17.7225 16.8977 18.5473
53.0000 18.3331 17.6848 18.9813
54.0000 18.6863 17.7616 19.6110
55.0000 18.7295 17.8075 19.6516
56.0000 18.7235 18.2242 19.2229
57.0000 18.6668 18.3181 19.0156
58.0000 18.5079 18.0285 18.9873
59.0000 18.5136 18.2031 18.8242
60.0000 18.9172 17.7561 20.0782
61.0000 19.7311 17.5686 21.8936
62.0000 20.8461 18.0476 23.6447
63.0000 21.8842 18.8481 24.9202
64.0000 22.3391 19.1216 25.5566
65.0000 22.2608 18.7560 25.7657
66.0000 22.0661 18.4556 25.6767
67.0000 21.9577 18.5947 25.3208
68.0000 21.7803 18.3968 25.1637
69.0000 21.5450 17.4838 25.6063
70.0000 21.4541 16.3785 26.5297
71.0000 21.4608 15.5587 27.3629
72.0000 21.3077 15.0436 27.5718
73.0000 20.8847 14.3885 27.3809
74.0000 20.6267 13.9269 27.3265
75.0000 20.9209 14.0802 27.7617
76.0000 21.5870 14.6139 28.5601
77.0000 22.3398 15.4252 29.2545
78.0000 22.7369 16.0674 29.4065
79.0000 22.6721 16.2844 29.0599
80.0000 22.5426 16.4555 28.6297
81.0000 22.4432 16.6616 28.2248
82.0000 22.2974 16.6899 27.9049
83.0000 22.3064 16.6552 27.9576
84.0000 22.5131 16.6101 28.4162
85.0000 22.6848 16.3812 28.9884
86.0000 22.6771 16.0812 29.2731
87.0000 22.4327 15.8023 29.0631
88.0000 22.1107 15.5811 28.6404
89.0000 21.7973 15.2762 28.3185
90.0000 21.4538 14.8538 28.0538
91.0000 21.1856 14.6217 27.7495
92.0000 21.1505 14.8763 27.4247
93.0000 21.1577 15.1907 27.1248
94.0000 21.0870 15.4812 26.6928
95.0000 21.0341 16.0148 26.0533
96.0000 21.0958 16.6304 25.5613
97.0000 21.3263 17.3177 25.3349
98.0000 21.5571 18.1314 24.9828
99.0000 21.6204 18.8163 24.4246
100.0000 21.5845 19.1342 24.0349

